Towards Interconnected Virtual Reality: Opportunities, Challenges and Enablers

Just recently, the concept of augmented and virtual reality (AR/VR) over wireless has taken the entire 5G ecosystem by storm spurring an unprecedented interest from both academia, industry and others. Yet, the success of an immersive VR experience hinges on solving a plethora of grand challenges cutting across multiple disciplines. This article underscores the importance of VR technology as a disruptive use case of 5G (and beyond) harnessing the latest development of storage/memory, fog/edge computing, computer vision, artificial intelligence and others. In particular, the main requirements of wireless interconnected VR are described followed by a selection of key enablers, then, research avenues and their underlying grand challenges are presented. Furthermore, we examine three VR case studies and provide numerical results under various storage, computing and network configurations. Finally, this article exposes the limitations of current networks and makes the case for more theory, and innovations to spearhead VR for the masses.

==> fig1curve1a.csv <==
1e-06,0.2499
1.4667e-06,0.238
1.9333e-06,0.21593
2.4e-06,0.19132
2.8667e-06,0.1762
3.3333e-06,0.16621
3.8e-06,0.15248
4.2667e-06,0.14363
4.7333e-06,0.12786
5.2e-06,0.11815
5.6667e-06,0.10627
6.1333e-06,0.098199
6.6e-06,0.089907
7.0667e-06,0.083918
7.5333e-06,0.076435
8e-06,0.071254


==> fig1curve1b.csv <==
1e-06,0.17634
1.4667e-06,0.171
1.9333e-06,0.1587
2.4e-06,0.14281
2.8667e-06,0.13234
3.3333e-06,0.12574
3.8e-06,0.11672
4.2667e-06,0.11192
4.7333e-06,0.10406
5.2e-06,0.097397
5.6667e-06,0.090162
6.1333e-06,0.084086
6.6e-06,0.078829
7.0667e-06,0.07407
7.5333e-06,0.068026
8e-06,0.064252


==> fig1curve2a.csv <==
1e-06,0.33727
1.4667e-06,0.32822
1.9333e-06,0.31262
2.4e-06,0.28924
2.8667e-06,0.27011
3.3333e-06,0.26089
3.8e-06,0.24626
4.2667e-06,0.24105
4.7333e-06,0.22832
5.2e-06,0.21696
5.6667e-06,0.20573
6.1333e-06,0.19496
6.6e-06,0.18569
7.0667e-06,0.17703
7.5333e-06,0.16743
8e-06,0.15949


==> fig1curve2b.csv <==
1e-06,0.23079
1.4667e-06,0.2066
1.9333e-06,0.17617
2.4e-06,0.14522
2.8667e-06,0.12178
3.3333e-06,0.10629
3.8e-06,0.090086
4.2667e-06,0.080674
4.7333e-06,0.068896
5.2e-06,0.059723
5.6667e-06,0.055105
6.1333e-06,0.050819
6.6e-06,0.045992
7.0667e-06,0.043288
7.5333e-06,0.03937
8e-06,0.0368


==> fig1curve3a.csv <==
1e-06,0.29762
1.4667e-06,0.27985
1.9333e-06,0.25444
2.4e-06,0.22424
2.8667e-06,0.20506
3.3333e-06,0.19194
3.8e-06,0.17684
4.2667e-06,0.16737
4.7333e-06,0.1488
5.2e-06,0.1369
5.6667e-06,0.12507
6.1333e-06,0.11587
6.6e-06,0.10561
7.0667e-06,0.098909
7.5333e-06,0.090822
8e-06,0.085315


==> fig1curve3b.csv <==
1e-06,0.25803
1.4667e-06,0.22258
1.9333e-06,0.2053
2.4e-06,0.17706
2.8667e-06,0.15466
3.3333e-06,0.14297
3.8e-06,0.12567
4.2667e-06,0.11833
4.7333e-06,0.10381
5.2e-06,0.090895
5.6667e-06,0.081437
6.1333e-06,0.075262
6.6e-06,0.066801
7.0667e-06,0.061868
7.5333e-06,0.055779
8e-06,0.051944


==> fig2curve1a.csv <==
0,0.09526
0.066667,0.09529
0.13333,0.095791
0.2,0.095057
0.26667,0.094928
0.33333,0.09528
0.4,0.09527
0.46667,0.094533
0.53333,0.094225
0.6,0.093508
0.66667,0.094208
0.73333,0.094078
0.8,0.094201
0.86667,0.094082
0.93333,0.093423
1,0.093711


==> fig2curve1b.csv <==
0,0.10425
0.066667,0.10382
0.13333,0.10423
0.2,0.10343
0.26667,0.10332
0.33333,0.10351
0.4,0.10316
0.46667,0.10287
0.53333,0.1026
0.6,0.10218
0.66667,0.10281
0.73333,0.10275
0.8,0.10277
0.86667,0.10238
0.93333,0.10197
1,0.10202


==> fig2curve1c.csv <==
0,0.14086
0.066667,0.14062
0.13333,0.14084
0.2,0.14013
0.26667,0.13941
0.33333,0.13994
0.4,0.13917
0.46667,0.13861
0.53333,0.13779
0.6,0.1375
0.66667,0.13847
0.73333,0.1382
0.8,0.13854
0.86667,0.13814
0.93333,0.13818
1,0.13824


==> fig2curve2a.csv <==
0,0.09526
0.066667,0.15613
0.13333,0.15844
0.2,0.16247
0.26667,0.18358
0.33333,0.18548
0.4,0.20218
0.46667,0.21028
0.53333,0.23949
0.6,0.23889
0.66667,0.24923
0.73333,0.26602
0.8,0.27886
0.86667,0.28967
0.93333,0.29106
1,0.29154


==> fig2curve2b.csv <==
0,0.10425
0.066667,0.17248
0.13333,0.17503
0.2,0.18049
0.26667,0.203
0.33333,0.20458
0.4,0.21846
0.46667,0.22825
0.53333,0.25255
0.6,0.25358
0.66667,0.26045
0.73333,0.27489
0.8,0.28234
0.86667,0.29122
0.93333,0.29249
1,0.29281


==> fig2curve2c.csv <==
0,0.14086
0.066667,0.22391
0.13333,0.22537
0.2,0.23111
0.26667,0.2552
0.33333,0.25678
0.4,0.26879
0.46667,0.27707
0.53333,0.29575
0.6,0.29806
0.66667,0.30476
0.73333,0.31326
0.8,0.32052
0.86667,0.3267
0.93333,0.32804
1,0.32871


==> fig3curve1a.csv <==
0.01,0.17614
0.068667,0.17425
0.12733,0.17296
0.186,0.16977
0.24467,0.16641
0.30333,0.16442
0.362,0.15925
0.42067,0.15477
0.47933,0.15038
0.538,0.14331
0.59667,0.13575
0.65533,0.12673
0.714,0.11491
0.77267,0.10048
0.83133,0.083684
0.89,0.062013


==> fig3curve1b.csv <==
0.01,0.23066
0.068667,0.22722
0.12733,0.22478
0.186,0.22094
0.24467,0.21723
0.30333,0.2138
0.362,0.2063
0.42067,0.19844
0.47933,0.18872
0.538,0.17921
0.59667,0.16563
0.65533,0.15241
0.714,0.13611
0.77267,0.11521
0.83133,0.094577
0.89,0.064912


==> fig3curve2a.csv <==
0.01,0.23763
0.068667,0.23289
0.12733,0.22769
0.186,0.22078
0.24467,0.2145
0.30333,0.20818
0.362,0.19928
0.42067,0.18939
0.47933,0.18092
0.538,0.17142
0.59667,0.16015
0.65533,0.14825
0.714,0.13152
0.77267,0.10826
0.83133,0.088072
0.89,0.058469


==> fig3curve2b.csv <==
0.01,0.3187
0.068667,0.31009
0.12733,0.30304
0.186,0.28986
0.24467,0.28009
0.30333,0.27112
0.362,0.25962
0.42067,0.24328
0.47933,0.22828
0.538,0.21237
0.59667,0.19607
0.65533,0.17959
0.714,0.1561
0.77267,0.12421
0.83133,0.097265
0.89,0.062078


==> fig3curve3a.csv <==
0.01,0.1579
0.068667,0.15515
0.12733,0.15268
0.186,0.14883
0.24467,0.14466
0.30333,0.14111
0.362,0.13587
0.42067,0.1317
0.47933,0.12663
0.538,0.12069
0.59667,0.11474
0.65533,0.10912
0.714,0.098353
0.77267,0.085349
0.83133,0.073872
0.89,0.054692


==> fig3curve3b.csv <==
0.01,0.31498
0.068667,0.30651
0.12733,0.29969
0.186,0.28652
0.24467,0.2768
0.30333,0.26785
0.362,0.25646
0.42067,0.24024
0.47933,0.22536
0.538,0.20964
0.59667,0.19341
0.65533,0.17724
0.714,0.15413
0.77267,0.12293
0.83133,0.096086
0.89,0.061869

